Finsler Geometry, Graph Neural Networks, and You

Graph neural network architectures based on the graph Laplacian approximate the Laplace-Beltrami operator, thus limiting their application to isotropic operators. As a nonlinear alternative to the Laplace-Beltrami operator, we consider estimates of the Finsler Laplacian on point clouds sampled from a manifold. We prove that these discrete estimates converge to the true operator on the manifold as the number of point samples grows. Moreover, we show that this operator can be expressed as a graph neural network layer, which we use to define a family of Finslerian graph neural networks constrained to express Finsler geometry. We show that Finslerian graph neural networks recover the geometry underlying nonlinear diffusion equations in practice.

==> data/exp8_002_ball.csv <==
theta,rtrue,rmodel
-3.1415927410125732,0.7431822419166565,0.6774293780326843
-2.9389095306396484,0.8415786027908325,0.8019378781318665
-2.7362258434295654,0.9266246557235718,0.924201488494873
-2.5335423946380615,0.983406662940979,0.996272087097168
-2.3308591842651367,1.0,1.0147147178649902
-2.128175735473633,0.9726186990737915,0.980945885181427
-1.925492525100708,0.9074370861053467,0.8765498995780945
-1.722808837890625,0.8176626563072205,0.7456278800964355
-1.5201256275177002,0.7181051969528198,0.6326624751091003
-1.3174421787261963,0.6207382082939148,0.5517851710319519
-1.1147587299346924,0.5329619646072388,0.4997040629386902
-0.912075400352478,0.45804572105407715,0.46052807569503784
-0.7093920707702637,0.396467000246048,0.42333710193634033
-0.5067087411880493,0.3472146987915039,0.3820838928222656
-0.3040252923965454,0.3087027668952942,0.33875390887260437
-0.10134172439575195,0.27929502725601196,0.2998068630695343
0.10134148597717285,0.2575567066669464,0.26824840903282166
0.3040248155593872,0.24234840273857117,0.24557408690452576
0.5067083835601807,0.23284418880939484,0.23222574591636658
0.7093918323516846,0.22851915657520294,0.2264312356710434
0.9120752811431885,0.2291327565908432,0.2263110876083374
1.1147583723068237,0.2347192019224167,0.23287424445152283
1.3174418210983276,0.24558871984481812,0.2482595294713974
1.520125389099121,0.26233989000320435,0.27282705903053284
1.722808599472046,0.2858765423297882,0.3052271902561188
1.9254920482635498,0.31741538643836975,0.3417559862136841
2.1281754970550537,0.3584550619125366,0.3771136701107025
2.3308591842651367,0.41065123677253723,0.41266942024230957
2.5335421562194824,0.4755086600780487,0.45206010341644287
2.7362253665924072,0.553769052028656,0.5049915909767151
2.9389090538024902,0.6443905234336853,0.5789999961853027
3.1415927410125732,0.7431822419166565,0.6774293780326843


==> data/exp8_004_ball.csv <==
theta,rtrue,rmodel
-3.1415927410125732,0.7431822419166565,0.41980209946632385
-2.9389095306396484,0.8415786027908325,0.3942492604255676
-2.7362258434295654,0.9266246557235718,0.36936578154563904
-2.5335423946380615,0.983406662940979,0.348795622587204
-2.3308591842651367,1.0,0.3344948887825012
-2.128175735473633,0.9726186990737915,0.3273109793663025
-1.925492525100708,0.9074370861053467,0.32752299308776855
-1.722808837890625,0.8176626563072205,0.33512401580810547
-1.5201256275177002,0.7181051969528198,0.34981292486190796
-1.3174421787261963,0.6207382082939148,0.3706953823566437
-1.1147587299346924,0.5329619646072388,0.3957329988479614
-0.912075400352478,0.45804572105407715,0.42117562890052795
-0.7093920707702637,0.396467000246048,0.44161319732666016
-0.5067087411880493,0.3472146987915039,0.4514424502849579
-0.3040252923965454,0.3087027668952942,0.4475497305393219
-0.10134172439575195,0.27929502725601196,0.43120136857032776
0.10134148597717285,0.2575567066669464,0.4072437882423401
0.3040248155593872,0.24234840273857117,0.3814515173435211
0.5067083835601807,0.23284418880939484,0.35838574171066284
0.7093918323516846,0.22851915657520294,0.3407900035381317
0.9120752811431885,0.2291327565908432,0.3299872875213623
1.1147583723068237,0.2347192019224167,0.32648757100105286
1.3174418210983276,0.24558871984481812,0.3304097056388855
1.520125389099121,0.26233989000320435,0.34161898493766785
1.722808599472046,0.2858765423297882,0.3595729172229767
1.9254920482635498,0.31741538643836975,0.3828844726085663
2.1281754970550537,0.3584550619125366,0.4087117314338684
2.3308591842651367,0.41065123677253723,0.43239444494247437
2.5335421562194824,0.4755086600780487,0.4481395184993744
2.7362253665924072,0.553769052028656,0.4512399733066559
2.9389090538024902,0.6443905234336853,0.4406854212284088
3.1415927410125732,0.7431822419166565,0.41980209946632385

